RNTuple: Towards First-Class Support for HPC data centers

Compared to LHC Run 1 and Run 2, future HEP experiments, e.g., at the HL-LHC, will increase the volume of generated data by an order of magnitude. In order to sustain the expected analysis throughput, ROOT's RNTuple I/O subsystem has been engineered to overcome the bottlenecks of the TTree I/O subsystem, focusing also on a compact data format, asynchronous and parallel requests, and a layered architecture that allows supporting distributed filesystem-less storage systems, e.g. HPC-oriented object stores. In a previous publication, we introduced and evaluated the RNTuple's native backend for Intel DAOS. Since its first prototype, we carried out a number of improvements both on RNTuple and its DAOS backend aiming to saturate the physical link, such as support for vector writes and an improved RNTuple-to-DAOS mapping, only to name a few. In parallel, the latest developments allow for better integration between RNTuple and ROOT's storage-agnostic, declarative interface to write HEP analyses, RDataFrame. In this work, we contribute with the following: (i) a redesign of the RNTuple DAOS backend, including a mechanism for efficient population of the object store based on existing data; and (ii) an experimental evaluation on a single-node platform, showing a significant increase in the analysis throughput for typical HEP workflows.

==> data/daos_baseline_none_sx_bunch3.csv <==
CS,PS,W_mean,W_stdv,W_max_err,W_min_err,R_mean,R_stdv,R_max_err,R_min_err
50000000,32768,0.211,0.002,0.002,0.002,0.221,0.003,0.003,0.004
50000000,65536,0.363,0.008,0.01,0.013,0.289,0.006,0.006,0.009
50000000,131072,0.582,0.014,0.019,0.015,0.316,0.005,0.005,0.006
50000000,262144,0.931,0.025,0.033,0.023,0.348,0.012,0.016,0.01
50000000,524288,1.237,0.005,0.005,0.009,0.384,0.008,0.009,0.011
50000000,1048576,1.637,0.017,0.013,0.029,0.412,0.036,0.044,0.032
50000000,2097152,1.859,0.013,0.017,0.015,0.466,0.064,0.072,0.055

==> data/daos_compare_none.csv <==
_   	            original	bestResult
Write               0.360         8.299
Read                0.286         3.977

==> data/daos_compare_zstd.csv <==
_   	            original	bestResult
Write               0.246     8.781
Read                0.248     3.599


==> data/daos_compare_zstd_old.csv <==
_   	            original	bestResult
Write               0.289         7.163
Read                0.275         3.930


==> data/daos_improved_legacymapping_none_sx_bunch3.csv <==
CS,PS,W_mean,W_stdv,W_max_err,W_min_err,R_mean,R_stdv,R_max_err,R_min_err
50000000,32768,0.597,0.007,0.005,0.005,0.475,0.005,0.004,0.004
50000000,65536,1.23,0.006,0.004,0.004,0.909,0.023,0.016,0.016
50000000,131072,2.292,0.017,0.012,0.012,1.567,0.012,0.009,0.009
50000000,262144,4.842,0.096,0.068,0.068,2.42,0.005,0.003,0.003
50000000,524288,3.965,2.277,1.61,1.61,3.201,0.019,0.014,0.014
50000000,1048576,5.144,1.732,1.225,1.225,3.912,0.015,0.011,0.011
50000000,2097152,8.057,0.006,0.004,0.004,3.884,0.388,0.275,0.275


==> data/daos_improved_none_sx_bunch3.csv <==
CS,PS,W_mean,W_stdv,W_max_err,W_min_err,R_mean,R_stdv,R_max_err,R_min_err
50000000,32768,1.741,0.031,0.037,0.046,0.682,0.012,0.019,0.013
50000000,65536,3.248,0.032,0.041,0.034,1.244,0.014,0.013,0.023
50000000,131072,5.173,0.059,0.056,0.087,1.979,0.02,0.023,0.016
50000000,262144,8.228,0.036,0.042,0.033,2.827,0.03,0.033,0.033
50000000,524288,8.314,0.026,0.029,0.033,3.409,0.147,0.096,0.262
50000000,1048576,8.299,0.012,0.009,0.02,3.98,0.021,0.015,0.035
50000000,2097152,8.322,0.024,0.035,0.025,4.178,0.037,0.041,0.059

==> data/daos_plot_detailed.csv <==
CS          PS          W_native_map1   W_baseline_map0   W_native_map0   W_concat_1MiB   R_native_map1   R_baseline_map0   R_native_map0       R_concat_1MiB
50000000    65536       2.664               0.402                1.175            7.213           2.151               0.324                0.989      4.053
50000000    131072      4.081               0.638                2.238            7.213           2.864               0.412                1.680      4.053
50000000    262144      6.060               1.013                4.132            7.213           3.476               0.461                2.581      4.053
50000000    524288      7.070               1.293                6.077            7.213           3.813               0.411                2.700      4.053
50000000    1048576     7.213               1.604                6.881            7.213           4.053               0.425                3.908      4.053
50000000    2097152     6.864               1.954                7.173            7.213           3.433               0.470                3.553      4.053


==> data/daos_target_1MiB_none_sx_bunch3.csv <==
CS,PS,Wtarget,Rtarget
50000000,32768,8.299,3.977
50000000,65536,8.299,3.977
50000000,131072,8.299,3.977
50000000,262144,8.299,3.977
50000000,524288,8.299,3.977
50000000,1048576,8.299,3.977
50000000,2097152,8.299,3.977
